Machine Learning-Driven Process of Alumina Ceramics Laser Machining

Laser machining is a highly flexible non-contact manufacturing technique that has been employed widely across academia and industry. Due to nonlinear interactions between light and matter, simulation methods are extremely crucial, as they help enhance the machining quality by offering comprehension of the inter-relationships between the laser processing parameters. On the other hand, experimental processing parameter optimization recommends a systematic, and consequently time-consuming, investigation over the available processing parameter space. An intelligent strategy is to employ machine learning (ML) techniques to capture the relationship between picosecond laser machining parameters for finding proper parameter combinations to create the desired cuts on industrial-grade alumina ceramic with deep, smooth and defect-free patterns. Laser parameters such as beam amplitude and frequency, scanner passing speed and the number of passes over the surface, as well as the vertical distance of the scanner from the sample surface, are used for predicting the depth, top width, and bottom width of the engraved channels using ML models. Owing to the complex correlation between laser parameters, it is shown that Neural Networks (NN) are the most efficient in predicting the outputs. Equipped with an ML model that captures the interconnection between laser parameters and the engraved channel dimensions, one can predict the required input parameters to achieve a target channel geometry. This strategy significantly reduces the cost and effort of experimental laser machining during the development phase, without compromising accuracy or performance. The developed techniques can be applied to a wide range of ceramic laser machining processes.

==> Tune_Exp0.csv <==
,Frequency,Speed,Amplitude,Passes,Focal_Position,Depth,Top_width,Bot_width
1,800,20.0,0.3,40,93.2,483.79,317.35,0.0
2,800,20.0,0.3,80,93.2,498.65,306.4,0.0
3,800,20.0,0.3,120,93.2,515.12,322.94,0.0
4,800,20.0,0.3,160,93.2,507.55,316.88,0.0
5,800,20.0,0.5,40,93.2,637.41,509.21,0.0
6,800,20.0,0.5,80,93.2,681.88,515.23,11.37
7,800,20.0,0.5,120,93.2,710.99,510.92,0.0
8,800,20.0,0.5,160,93.2,732.06,523.96,0.0
9,800,20.0,0.7,40,93.2,657.24,703.92,100.76
10,800,20.0,0.7,80,93.2,825.25,709.81,0.0
11,800,20.0,0.7,120,93.2,865.62,707.2,0.0
12,800,20.0,0.7,160,93.2,887.63,714.45,0.0
13,800,20.0,0.9,40,93.2,572.83,908.91,384.49
14,800,20.0,0.9,80,93.2,936.02,887.42,0.0
15,800,20.0,0.9,120,93.2,1006.46,892.76,0.0
16,800,20.0,0.9,160,93.2,1042.26,883.68,0.0
17,200,5.0,0.5,40,93.2,975.17,500.2,0.0
18,200,5.0,0.5,80,93.2,993.86,513.0,0.0
19,200,5.0,0.5,120,93.2,985.38,527.5,0.0
20,200,5.0,0.5,160,93.2,1111.99,516.44,0.0
21,200,5.0,0.7,40,93.2,1029.73,706.39,0.0
22,200,5.0,0.7,80,93.2,1102.2,711.07,45.32
23,200,5.0,0.7,120,93.2,1077.3,709.29,16.13
24,200,5.0,0.7,160,93.2,1131.71,701.41,18.28
25,200,5.0,0.9,40,93.2,859.6,886.27,232.64
26,200,5.0,0.9,80,93.2,1090.3,896.38,161.81
27,200,5.0,0.9,120,93.2,1197.31,900.81,126.76


==> Tune_Exp1.csv <==
,Frequency,Speed,Amplitude,Passes,Focal_Position,Depth,Top_width,Bot_width
28,200,5.0,0.1,15,92.819,348.1,1095.53,464.25
29,480,12.0,0.1,15,92.819,143.43,290.45,0.0
30,1000,25.0,0.1,15,92.819,238.31,265.36,0.0
31,200,5.0,0.4,15,92.819,182.18,583.84,147.53
32,200,5.0,0.8,15,92.819,573.91,776.83,454.88
33,480,12.0,0.8,15,92.819,461.36,773.21,419.71
34,1000,25.0,0.8,15,92.819,250.41,787.63,558.81
35,200,5.0,1.0,15,92.819,631.13,972.93,612.12
36,480,12.0,1.0,15,92.819,408.05,977.53,657.46
37,1000,25.0,1.0,15,92.819,212.55,981.48,759.85
38,200,5.0,1.2,15,92.819,662.28,1150.25,663.22
39,480,12.0,1.2,15,92.819,370.66,1165.55,879.52
40,1000,25.0,1.2,15,92.819,210.9,998.91,796.25
41,200,5.0,0.1,30,92.057,247.33,823.4,575.57
42,480,12.0,0.1,30,92.057,184.33,597.62,437.16
43,1000,25.0,0.1,30,92.057,78.46,372.28,280.87
44,200,5.0,0.4,30,92.057,563.77,735.25,240.41
45,480,12.0,0.4,30,92.057,594.35,406.58,0.0
46,1000,25.0,0.4,30,92.057,372.63,407.95,0.0
47,480,12.0,0.8,30,92.057,569.69,795.39,206.37
48,1000,25.0,0.8,30,92.057,206.52,794.92,499.38
49,200,5.0,1.0,30,92.057,1070.39,1002.3,138.95
50,480,12.0,1.0,30,92.057,455.52,1002.18,491.14
51,1000,25.0,1.0,30,92.057,177.03,995.09,725.41
52,200,5.0,1.2,30,92.057,1038.27,1179.56,193.51
53,480,12.0,1.2,30,92.057,388.15,1183.17,753.11
54,1000,25.0,1.2,30,92.057,214.92,1011.42,717.49


==> Tune_Exp2.csv <==
,Frequency,Speed,Amplitude,Passes,Focal_Position,Depth,Top_width,Bot_width
55,800,20.0,0.1,10,93.2,171.7,325.6,27.4
56,1600,40.0,0.1,10,93.2,183.31,123.05,0.0
57,800,20.0,0.2,10,93.2,346.19,213.17,0.0
58,1200,30.0,0.2,10,93.2,303.03,210.89,0.0
59,1600,40.0,0.2,10,93.2,272.44,207.52,0.0
60,1200,30.0,0.3,10,93.2,308.27,299.96,29.87
61,1600,40.0,0.3,10,93.2,245.26,300.51,77.34
62,800,20.0,0.4,10,93.2,338.83,393.32,120.51
63,1200,30.0,0.4,10,93.2,247.34,398.07,181.66
64,1600,40.0,0.4,10,93.2,201.42,395.59,204.3
65,800,20.0,0.5,10,93.2,304.66,493.29,258.73
66,1200,30.0,0.5,10,93.2,224.43,500.37,307.83
67,1600,40.0,0.5,10,93.2,173.95,493.01,332.52
68,800,20.0,0.1,20,93.2,67.55,278.1,36.18
69,1600,40.0,0.1,20,93.2,245.67,117.04,0.0
70,800,20.0,0.2,20,93.2,423.24,219.8,0.0
71,1200,30.0,0.2,20,93.2,367.66,216.2,0.0
72,1600,40.0,0.2,20,93.2,306.55,219.64,0.0
73,800,20.0,0.3,20,93.2,461.3,309.83,0.0
74,1200,30.0,0.3,20,93.2,401.07,313.15,0.0
75,1600,40.0,0.3,20,93.2,360.5,307.06,0.0
76,800,20.0,0.4,20,93.2,517.73,408.1,0.0
77,800,20.0,0.5,20,93.2,485.07,504.2,61.99
78,1200,30.0,0.5,20,93.2,336.52,502.17,194.28
79,1600,40.0,0.5,20,93.2,325.22,500.29,169.01


==> Tune_Exp3.csv <==
,Frequency,Speed,Amplitude,Passes,Focal_Position,Depth,Top_width,Bot_width
80,600,15.0,0.1,10,92.438,35.05,273.17,0.0
81,1400,35.0,0.1,10,92.438,174.92,150.16,0.0
82,300,7.5,0.2,10,92.438,70.64,508.27,0.0
83,1400,35.0,0.2,10,92.438,296.42,211.9,0.0
84,300,7.5,0.3,10,92.438,91.21,539.34,436.02
85,600,15.0,0.3,10,92.438,395.62,299.59,0.0
86,300,7.5,1.0,10,92.438,404.71,995.71,669.81
87,600,15.0,1.0,10,92.438,231.9,996.67,779.88
88,1400,35.0,1.0,10,92.438,126.03,985.51,839.15
89,300,7.5,1.2,10,92.438,378.05,1180.75,891.87
90,600,15.0,1.2,10,92.438,209.07,1186.18,981.32
91,1400,35.0,1.2,10,92.438,115.35,1163.58,1037.68
92,300,7.5,0.1,20,91.676,226.92,690.12,502.94
93,600,15.0,0.1,20,91.676,161.68,536.99,369.07
94,1400,35.0,0.1,20,91.676,125.88,365.12,100.69
95,300,7.5,0.2,20,91.676,116.28,665.56,482.02
96,600,15.0,0.2,20,91.676,133.92,501.44,386.3
97,1400,35.0,0.2,20,91.676,153.52,227.77,0.0
98,300,7.5,0.3,20,91.676,188.51,706.1,496.12
99,600,15.0,0.3,20,91.676,425.73,327.38,0.0
100,300,7.5,1.0,20,91.676,295.04,1001.83,593.19
101,600,15.0,1.0,20,91.676,87.21,992.6,803.58
102,300,7.5,1.2,20,91.676,251.98,1199.24,832.24
103,600,15.0,1.2,20,91.676,73.93,1208.61,1009.51
104,1400,35.0,1.2,20,91.676,6.45,1267.09,956.03


==> Tune_Exp4.csv <==
,Frequency,Speed,Amplitude,Passes,Focal_Position,Depth,Top_width,Bot_width
105,800,20.0,0.1,10,92.438,89.76,255.01,0.0
106,800,20.0,0.2,10,92.438,304.18,213.89,0.0
107,1200,30.0,0.2,10,92.438,258.59,215.32,0.0
108,1600,40.0,0.2,10,92.438,221.04,207.72,0.0
109,800,20.0,0.3,10,92.438,323.5,304.6,0.0
110,1200,30.0,0.3,10,92.438,226.86,306.08,71.79
111,1600,40.0,0.3,10,92.438,164.42,299.26,119.04
112,800,20.0,0.4,10,92.438,265.8,399.72,144.61
113,1200,30.0,0.4,10,92.438,177.29,401.79,214.7
114,1600,40.0,0.4,10,92.438,131.8,395.0,244.85
115,800,20.0,0.5,10,92.438,226.86,532.92,283.92
116,1200,30.0,0.5,10,92.438,153.87,495.87,334.56
117,1600,40.0,0.5,10,92.438,117.76,490.62,345.72
118,1200,30.0,0.1,20,91.676,92.65,345.76,235.25
119,1600,40.0,0.1,20,91.676,122.93,271.77,79.73
120,800,20.0,0.2,20,91.676,171.66,349.93,116.91
121,1600,40.0,0.2,20,91.676,3.45,208.24,179.1
122,800,20.0,0.3,20,91.676,330.92,317.82,0.0
123,1200,30.0,0.3,20,91.676,4.93,407.37,217.34
124,800,20.0,0.4,20,91.676,39.91,400.4,283.59

